Extremely Low Mass Ratio Contact Binaries. II. The First Photometric and Spectroscopic Investigations of Six Systems with Orbital Periods Longer than 0.5 days

The photometric and spectroscopic studies of six contact binaries were performed for the first time. The orbital periods of all the six targets are longer than 0.5d, and we discovered that their mass ratios are smaller than 0.15. So, they are extremely low mass-ratio contact binaries. Only one target is a W-subtype contact binary (ASASSN-V J105032.88+420829.0), while the others are A-subtype contact binaries. From orbital period analysis, ASASSN-V J075442.44+555623.2 shows no orbital period change. Three of the six targets demonstrate a secular period increase, and two targets for a secular period decrease. We investigated the LAMOST spectra employing the spectral subtraction method. All six contact binaries show no chromospheric emission line, implying no chromospheric activity. Their absolute parameters, initial masses, ages, energy transfer parameters, and instability parameters were calculated. The bolometric luminosity ratios ($(L_2/L_1)_{bol}$), the energy transfer parameters ($\beta$), the contact degrees ($f$), and the mass ratios ($q$) were collected for a sample of 218 contact binaries and we analyzed and discussed some correlations. The results by analyzing the relation between $\beta$, $f$ and $q$ indicate that the energy transfer parameter between the two components of extremely low mass-ratio contact binaries is independent of the contact degree. And the predicted cutoff mass ratio was estimated as 0.021 by analyzing the relation between $f$ and $q$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
